Formalizing Hyperspaces and Operations on Subsets of Polish Spaces over Abstract Exact Real Numbers

Building on our prior work on axiomatization of exact real computation by formalizing nondeterministic first-order partial computations over real and complex numbers in a constructive dependent type theory, we present a framework for certified computation on hyperspaces of subsets by formalizing various higher-order data types and operations. We first define open, closed, compact and overt subsets for generic spaces in an abstract topological way that allows short and elegant proofs with computational content coinciding with standard definitions in computable analysis and constructive mathematics. From these proofs we can extract programs for testing inclusion, overlapping of sets, et cetera. To enhance the efficiency of the extracted programs, we then focus on Polish spaces, where we give more efficient encodings based on metric properties of the space. As various computational properties depend on the continuity of the encoding functions, we introduce a nondeterministic version of a continuity principle which is natural in our formalization and valid under the standard type-2 realizability interpretation. Using this principle we further derive the computational equivalence between the generic and the metric encodings. Our theory is fully implemented in the Coq proof assistant. From proofs in this Coq formalization, we can extract certified programs for error-free operations on subsets. As an application, we provide a function that constructs fractals in Euclidean space, such as the Sierpinski triangle, from iterated function systems using the limit operation. The resulting programs can be used to draw such fractals up to any desired resolution.

==> ratios.csv <==
example,n,ratio
STE4n,1,1.030303030303
STE4n,2,1.006211180124
STE4n,3,0.979620520028
STE4n,4,0.988878923767
STE4n,5,1.010350046380
STE4n,6,1.007018931343
STE4n,7,0.990242987426
STE4n,8,1.033651700636
STE4n,9,1.043901830078
STE4n,10,1.031396433101
STE4n,11,1.044566990067
STEn,1,1.000000000000
STEn,2,1.000000000000
STEn,3,1.039007092199
STEn,4,1.020954598370
STEn,5,1.089987325729
STEn,6,1.011922503726
STEn,7,0.980881696191
STEn,8,1.005508576598
STEn,9,1.000119312664
STEn,10,1.008722224294
STEn,11,0.998049043739
STEn,12,1.009026723206
STEn,13,0.998008920047
STEn,14,1.024134735928
STRLim,1,1.000000000000
STRLim,2,1.029239766082
STRLim,3,0.992732558140
STRLim,4,0.984562607204
STRLim,5,1.006792058516
STRLim,6,0.991701919948
STRLim,7,0.987244619582
STRLim,8,1.013557417687
STRLim,9,1.024397938176
STRLim,10,1.001037812021
STRLim,11,1.009583319294
STRLim,12,1.018951900292
STRLim,13,1.011777240970
STRLim,14,1.004285619170
STRn,1,0.951219512195
STRn,2,1.007692307692
STRn,3,0.978622327791
STRn,4,0.933286018453
STRn,5,0.970347155256
STRn,6,0.973303670745
STRn,7,1.014437972487
STRn,8,0.997884754190
STRn,9,1.009344193467
STRn,10,0.994783738690
STRn,11,0.996984393138
STRn,12,1.017345939967
STRn,13,1.000747660503
STRn,14,1.013660913578
STRn,15,1.016142313769
Tn,1,0.518518518519
Tn,2,0.964285714286
Tn,3,1.015789473684
Tn,4,0.635813148789
Tn,5,0.986638721509
Tn,6,1.054588986433
Tn,7,1.028770721355
Tn,8,1.031311393022
Tn,9,1.045355269910
Tn,10,1.050333661012
Tn,11,1.049274850447
Tn,12,1.028822493948


==> timing_plot.csv <==
example,bits,n,balls,secs
Tn,53,1,1,0.000027
Tn,53,2,3,0.000056
Tn,53,3,10,0.000190
Tn,53,4,36,0.001156
Tn,53,5,136,0.003817
Tn,53,6,528,0.012530
Tn,53,7,2080,0.057489
Tn,53,8,8256,0.196989
Tn,53,9,32896,0.958764
Tn,53,10,131328,3.903213
Tn,53,11,524800,18.160116
Tn,53,12,2098176,62.743703
Tn,53,13,8390656,297.268281
STRn,53,1,3,0.000041
STRn,53,2,9,0.000130
STRn,53,3,27,0.000421
STRn,53,4,81,0.001409
STRn,53,5,243,0.004148
STRn,53,6,729,0.011687
STRn,53,7,2187,0.032276
STRn,53,8,6561,0.099752
STRn,53,9,19683,0.297725
STRn,53,10,59049,0.929593
STRn,53,11,177147,2.713550
STRn,53,12,531441,8.390609
STRn,53,13,1594323,25.381841
STRn,53,14,4782969,77.780596
STRn,53,15,14348907,227.417770
STEn,53,1,3,0.000051
STEn,53,2,9,0.000176
STEn,53,3,27,0.000564
STEn,53,4,81,0.001718
STEn,53,5,243,0.005523
STEn,53,6,729,0.015433
STEn,53,7,2187,0.047023
STEn,53,8,6561,0.137059
STEn,53,9,19683,0.419067
STEn,53,10,59049,1.260229
STEn,53,11,177147,3.895013
STEn,53,12,531441,11.418540
STEn,53,13,1594323,35.152280
STEn,53,14,4782969,105.752224
STE4n,53,1,4,0.000066
STE4n,53,2,16,0.000322
STE4n,53,3,64,0.001423
STE4n,53,4,256,0.005575
STE4n,53,5,1024,0.020483
STE4n,53,6,4096,0.080924
STE4n,53,7,16384,0.335861
STE4n,53,8,65536,1.348966
STE4n,53,9,262144,5.359116
STE4n,53,10,1048576,21.848501
STE4n,53,11,4194304,88.131350
STRLim,53,1,3,0.000046
STRLim,53,2,9,0.000171
STRLim,53,3,27,0.000688
STRLim,53,4,81,0.002332
STRLim,53,5,243,0.007656
STRLim,53,6,729,0.024584
STRLim,53,7,2187,0.082475
STRLim,53,8,6561,0.254547
STRLim,53,9,19683,0.849539
STRLim,53,10,59049,2.803976
STRLim,53,11,177147,9.081822
STRLim,53,12,531441,27.853724
STRLim,53,13,1594323,90.842414
STRLim,53,14,4782969,287.575949
Tn,106,1,1,0.000014
Tn,106,2,3,0.000054
Tn,106,3,10,0.000193
Tn,106,4,36,0.000735
Tn,106,5,136,0.003766
Tn,106,6,528,0.013214
Tn,106,7,2080,0.059143
Tn,106,8,8256,0.203157
Tn,106,9,32896,1.002249
Tn,106,10,131328,4.099676
Tn,106,11,524800,19.054953
Tn,106,12,2098176,64.552133
STRn,106,1,3,0.000039
STRn,106,2,9,0.000131
STRn,106,3,27,0.000412
STRn,106,4,81,0.001315
STRn,106,5,243,0.004025
STRn,106,6,729,0.011375
STRn,106,7,2187,0.032742
STRn,106,8,6561,0.099541
STRn,106,9,19683,0.300507
STRn,106,10,59049,0.924744
STRn,106,11,177147,2.705367
STRn,106,12,531441,8.536152
STRn,106,13,1594323,25.400818
STRn,106,14,4782969,78.843150
STRn,106,15,14348907,231.088819
STEn,106,1,3,0.000051
STEn,106,2,9,0.000176
STEn,106,3,27,0.000586
STEn,106,4,81,0.001754
STEn,106,5,243,0.006020
STEn,106,6,729,0.015617
STEn,106,7,2187,0.046124
STEn,106,8,6561,0.137814
STEn,106,9,19683,0.419117
STEn,106,10,59049,1.271221
STEn,106,11,177147,3.887414
STEn,106,12,531441,11.521612
STEn,106,13,1594323,35.082289
STEn,106,14,4782969,108.304526
STE4n,106,1,4,0.000068
STE4n,106,2,16,0.000324
STE4n,106,3,64,0.001394
STE4n,106,4,256,0.005513
STE4n,106,5,1024,0.020695
STE4n,106,6,4096,0.081492
STE4n,106,7,16384,0.332584
STE4n,106,8,65536,1.394361
STE4n,106,9,262144,5.594391
STE4n,106,10,1048576,22.534466
STE4n,106,11,4194304,92.059099
STRLim,106,1,3,0.000046
STRLim,106,2,9,0.000176
STRLim,106,3,27,0.000683
STRLim,106,4,81,0.002296
STRLim,106,5,243,0.007708
STRLim,106,6,729,0.024380
STRLim,106,7,2187,0.081423
STRLim,106,8,6561,0.257998
STRLim,106,9,19683,0.870266
STRLim,106,10,59049,2.806886
STRLim,106,11,177147,9.168856
STRLim,106,12,531441,28.381605
STRLim,106,13,1594323,91.912287
STRLim,106,14,4782969,288.808390
